Discovery of water at high spectral resolution in the atmosphere of 51 Peg b

We report the detection of water absorption features in the dayside spectrum of the first-known hot Jupiter, 51 Peg b, confirming the star-planet system to be a double-lined spectroscopic binary. We used high-resolution (R~100,000), 3.2 micron spectra taken with CRIRES/VLT to trace the radial-velocity shift of the water features in the planet's dayside atmosphere during 4 hours of its 4.23-day orbit after superior conjunction. We detect the signature of molecular absorption by water at a significance of 5.6 sigma at a systemic velocity of Vsys=-33+/-2 km/s, coincident with the host star, with a corresponding orbital velocity Kp = 133^+4.3_-3.5 km/s. This translates directly to a planet mass of Mp=0.476^+0.032_-0.031MJ, placing it at the transition boundary between Jovian and Neptunian worlds. We determine upper and lower limits on the orbital inclination of the system of 70<i (deg)<82.2. We also provide an updated orbital solution for 51 Peg b, using an extensive set of 639 stellar radial velocities measured between 1994 and 2013, finding no significant evidence of an eccentric orbit. We find no evidence of significant absorption or emission from other major carbon-bearing molecules of the planet, including methane and carbon dioxide. The atmosphere is non-inverted in the temperature-pressure region probed by these observations. The deepest absorption lines reach an observed relative contrast of 0.9x10^-3 with respect to the host star continuum flux, at an angular separation of 3 milliarcseconds. This work is consistent with a previous tentative report of K-band molecular absorption for 51 Peg b by Brogi et al. (2013).

==> table1.dat <==
2449610.53275500   -33258.00000000        9.00000000   ELOIDE
2449612.47165600   -33225.00000000        9.00000000   ELOIDE
2449655.31126300   -33272.00000000        7.00000000   ELOIDE
2449728.22736200   -33310.00000000        7.00000000   ELOIDE
2449729.22498000   -33248.00000000        7.00000000   ELOIDE
2449730.23499800   -33196.00000000        8.00000000   ELOIDE
2449739.26580100   -33221.00000000        8.00000000   ELOIDE
2449750.24595900   -33249.00000000        8.00000000   ELOIDE
2449751.24389800   -33233.00000000        9.00000000   ELOIDE
2449753.24468000   -33313.00000000        8.00000000   ELOIDE
2449755.24996700   -33187.00000000        7.00000000   ELOIDE
2449765.25768100   -33283.00000000        8.00000000   ELOIDE
2449766.25624000   -33314.00000000        8.00000000   ELOIDE
2449766.26503900   -33318.00000000        8.00000000   ELOIDE
2449767.25540000   -33233.00000000        8.00000000   ELOIDE
2449903.54236600   -33185.00000000        8.00000000   ELOIDE
2449903.55116700   -33190.00000000        7.00000000   ELOIDE
2449904.57465200   -33227.00000000        7.00000000   ELOIDE
2449906.60002000   -33256.00000000        7.00000000   ELOIDE
2449906.60622000   -33258.00000000        7.00000000   ELOIDE
2449907.55869900   -33167.00000000        7.00000000   ELOIDE
2449908.59038300   -33213.00000000        7.00000000   ELOIDE
2449909.57326200   -33299.00000000        7.00000000   ELOIDE
2449910.59014400   -33270.00000000        9.00000000   ELOIDE
2449910.60134500   -33266.00000000        7.00000000   ELOIDE
2449969.38409700   -33294.00000000        7.00000000   ELOIDE
2449969.58820000   -33290.00000000        7.00000000   ELOIDE
2449970.43400900   -33215.00000000        7.00000000   ELOIDE
2449970.62811100   -33209.00000000        7.00000000   ELOIDE
2449971.44121800   -33189.00000000        7.00000000   ELOIDE
2449971.61902000   -33212.00000000        8.00000000   ELOIDE
2449972.35132600   -33262.00000000        7.00000000   ELOIDE
2449972.35802600   -33269.00000000        7.00000000   ELOIDE
2449974.39893800   -33245.00000000        8.00000000   ELOIDE
2449975.42964100   -33200.00000000        7.00000000   ELOIDE
2449976.44254300   -33250.00000000        7.00000000   ELOIDE
2449976.59814300   -33276.00000000        7.00000000   ELOIDE
2450021.29040500   -33223.00000000        7.00000000   ELOIDE
2450021.44819500   -33224.00000000        7.00000000   ELOIDE
2450022.36413700   -33190.00000000        7.00000000   ELOIDE
2450022.45823100   -33210.00000000        7.00000000   ELOIDE
2450023.29547800   -33278.00000000        7.00000000   ELOIDE
2450023.42946900   -33282.00000000        7.00000000   ELOIDE
2450023.44196800   -33290.00000000        7.00000000   ELOIDE
2450024.31021100   -33310.00000000        7.00000000   ELOIDE
2450024.42860400   -33308.00000000        7.00000000   ELOIDE
2450025.25804900   -33238.00000000        7.00000000   ELOIDE
2450025.45153600   -33233.00000000        7.00000000   ELOIDE
2450026.28937900   -33215.00000000        9.00000000   ELOIDE
2450026.44076900   -33198.00000000        8.00000000   ELOIDE
2450027.39950300   -33238.00000000        7.00000000   ELOIDE
2450027.44300000   -33280.00000000        7.00000000   ELOIDE
2450028.29054100   -33320.00000000        7.00000000   ELOIDE
2450028.34393700   -33316.00000000        7.00000000   ELOIDE
2450061.27901500   -33294.00000000        7.00000000   ELOIDE
2450062.25442600   -33332.00000000        7.00000000   ELOIDE
2450063.25173600   -33292.00000000        7.00000000   ELOIDE
2450070.26749500   -33296.00000000        8.00000000   ELOIDE
2450090.25123100   -33222.00000000        9.00000000   ELOIDE
2450091.21974900   -33277.00000000        7.00000000   ELOIDE
2450264.59410700   -33273.00000000        8.00000000   ELOIDE
2450265.59989300   -33292.00000000        7.00000000   ELOIDE
2450268.60464700   -33253.00000000        7.00000000   ELOIDE
2450324.48569900   -33291.00000000        7.00000000   ELOIDE
2450324.50209900   -33289.00000000        7.00000000   ELOIDE
2450325.46202400   -33254.00000000        7.00000000   ELOIDE
2450325.59152800   -33250.00000000        7.00000000   ELOIDE
2450326.45154900   -33191.00000000        7.00000000   ELOIDE
2450327.45957200   -33218.00000000        7.00000000   ELOIDE
2450328.48679500   -33286.00000000        7.00000000   ELOIDE
2450328.50119500   -33288.00000000        7.00000000   ELOIDE
2450329.48801500   -33267.00000000        7.00000000   ELOIDE
2450380.35546700   -33272.00000000        7.00000000   ELOIDE
2450381.35911100   -33208.00000000        7.00000000   ELOIDE
2450382.37315400   -33232.00000000        7.00000000   ELOIDE
2450383.34539700   -33296.00000000        7.00000000   ELOIDE
2450384.32313900   -33294.00000000        7.00000000   ELOIDE
2450385.34007800   -33206.00000000        7.00000000   ELOIDE
2450447.22953600   -33309.00000000        9.00000000   ELOIDE
2450448.22964800   -33252.00000000        7.00000000   ELOIDE
2450474.23207000   -33208.00000000        7.00000000   ELOIDE
2450475.24380100   -33213.00000000        7.00000000   ELOIDE
2450476.26583200   -33305.00000000        7.00000000   ELOIDE
2450675.56968100   -33300.00000000        7.00000000   ELOIDE
2450677.60367200   -33187.00000000        9.00000000   ELOIDE
2450678.57701400   -33218.00000000        7.00000000   ELOIDE
2450681.52143200   -33194.00000000        7.00000000   ELOIDE
2450700.52740500   -33305.00000000        7.00000000   ELOIDE
2450702.50352300   -33227.00000000        7.00000000   ELOIDE
2450703.48133000   -33202.00000000        7.00000000   ELOIDE
2450730.43665000   -33294.00000000        7.00000000   ELOIDE
2450731.41131600   -33274.00000000        7.00000000   ELOIDE
2450736.35532200   -33220.00000000        8.00000000   ELOIDE
2450766.31189000   -33213.00000000        7.00000000   ELOIDE
2450770.29717700   -33222.00000000        8.00000000   ELOIDE
2450773.37472600   -33317.00000000        7.00000000   ELOIDE
2450795.27120100   -33255.00000000        8.00000000   ELOIDE
2450822.24579800   -33247.00000000        7.00000000   ELOIDE
2450823.25001400   -33310.00000000        7.00000000   ELOIDE
2450824.24123200   -33307.00000000        7.00000000   ELOIDE
2451023.62960800   -33250.00000000        7.00000000   ELOIDE
2451026.56009600   -33288.00000000        8.00000000   ELOIDE
2451053.52475700   -33220.00000000        8.00000000   ELOIDE
2451058.57648500   -33197.00000000        7.00000000   ELOIDE
2451088.42115800   -33213.00000000        7.00000000   ELOIDE
2451118.35482300   -33227.00000000        7.00000000   ELOIDE
2451158.24350800   -33313.00000000        7.00000000   ELOIDE
2451390.58673400   -33305.00000000        8.00000000   ELOIDE
2451391.61539900   -33242.00000000        7.00000000   ELOIDE
2451392.60416100   -33191.00000000        7.00000000   ELOIDE
2451417.50153500   -33210.00000000        7.00000000   ELOIDE
2451418.47676500   -33197.00000000        7.00000000   ELOIDE
2451420.50462100   -33291.00000000        8.00000000   ELOIDE
2451423.55049500   -33260.00000000        7.00000000   ELOIDE
2451438.47285800   -33224.00000000        7.00000000   ELOIDE
2451442.48554400   -33252.00000000        7.00000000   ELOIDE
2451466.41675700   -33286.00000000        7.00000000   ELOIDE
2451467.41741400   -33285.00000000        7.00000000   ELOIDE
2451505.32642400   -33297.00000000        8.00000000   ELOIDE
2451510.35269700   -33243.00000000        7.00000000   ELOIDE
2451781.53760900   -33201.00000000        7.00000000   ELOIDE
2451782.49353900   -33207.00000000        7.00000000   ELOIDE
2451783.51297000   -33276.00000000        7.00000000   ELOIDE
2451783.54987200   -33277.00000000        8.00000000   ELOIDE
2451784.51390000   -33297.00000000        8.00000000   ELOIDE
2451785.57872900   -33227.00000000        7.00000000   ELOIDE
2451786.51545300   -33193.00000000        7.00000000   ELOIDE
2451803.46797100   -33215.00000000        7.00000000   ELOIDE
2451882.23972800   -33292.00000000        8.00000000   ELOIDE
2452111.59180800   -33199.00000000        7.00000000   ELOIDE
2452114.60702400   -33296.00000000        7.00000000   ELOIDE
2452115.60719400   -33214.00000000        7.00000000   ELOIDE
2452116.59926300   -33192.00000000        7.00000000   ELOIDE
2452117.52872600   -33262.00000000        7.00000000   ELOIDE
2452136.58132100   -33223.00000000        7.00000000   ELOIDE
2452137.56966700   -33175.00000000        7.00000000   ELOIDE
2452158.53470700   -33194.00000000        7.00000000   ELOIDE
2452159.58102300   -33258.00000000        7.00000000   ELOIDE
2452160.57763600   -33315.00000000        7.00000000   ELOIDE
2452197.40946600   -33220.00000000        7.00000000   ELOIDE
2452198.36702400   -33304.00000000        7.00000000   ELOIDE
2452217.42115400   -33216.00000000        7.00000000   ELOIDE
2452250.31639100   -33283.00000000        8.00000000   ELOIDE
2452488.58961800   -33194.00000000        7.00000000   ELOIDE
2452532.51400100   -33308.00000000        8.00000000   ELOIDE
2452533.51070200   -33308.00000000        8.00000000   ELOIDE
2452561.30893700   -33250.00000000        7.00000000   ELOIDE
2452565.46535600   -33232.00000000        7.00000000   ELOIDE
2452612.35669400   -33266.00000000        8.00000000   ELOIDE
2452833.60798700   -33315.00000000        7.00000000   ELOIDE
2452852.62055400   -33196.00000000        7.00000000   ELOIDE
2452858.58701100   -33300.00000000        8.00000000   ELOIDE
2452887.53981000   -33275.00000000        7.00000000   ELOIDE
2451014.94989100       -3.51000000        2.66000000    Lick6
2451025.96919900       -6.54000000        2.44000000    Lick6
2451048.90882800       14.90000000        3.44000000    Lick6
2451130.63051100       64.86000000        2.96000000    Lick6
2451416.93139700        6.25000000        2.48000000    Lick6
2451444.82428500      -11.38000000        3.35000000    Lick6
2451445.80181400      -25.25000000        2.96000000    Lick6
2451447.73342900       68.20000000        2.42000000    Lick6
2451448.82882200       18.73000000        2.60000000    Lick6
2451482.66856100       10.94000000        3.12000000    Lick6
2451533.57745800        4.60000000        2.87000000    Lick6
2451533.69951600       -4.98000000        2.78000000    Lick6
2451774.86474100       -5.85000000        2.47000000    Lick6
2451815.75194600       80.41000000        2.50000000    Lick6
2451815.77831500       76.74000000        2.53000000    Lick6
2451826.69111100      -30.11000000        2.98000000    Lick6
2451826.72040000      -38.51000000        2.89000000    Lick6
2451834.68004800      -41.37000000        2.55000000    Lick6
2451834.70933600      -46.47000000        2.54000000    Lick6
2451839.68761000      -19.34000000        2.90000000    Lick6
2451869.60057900      -11.55000000        2.80000000    Lick6
2451869.64158600       -7.57000000        3.60000000    Lick6
2452120.87153700       55.72000000        2.85000000    Lick6
2452157.78421500       41.45000000        2.62000000    Lick6
2452158.78814100       59.63000000        2.67000000    Lick6
2452159.76861500       -1.94000000        2.40000000    Lick6
2452160.82331900      -39.15000000        3.49000000    Lick6
2452167.74426600       45.22000000        2.96000000    Lick6
2452167.77356600       39.12000000        2.88000000    Lick6
2452168.76770700      -31.87000000        2.73000000    Lick6
2452168.79797700      -38.37000000        2.91000000    Lick6
2452169.79700600      -25.87000000        3.18000000    Lick6
2452169.82727600       -5.54000000        3.37000000    Lick6
2452170.79016400       55.96000000        2.67000000    Lick6
2452170.81946400       58.46000000        2.54000000    Lick6
2452171.75891000       40.75000000        3.08000000    Lick6
2452171.78918000       56.51000000        3.01000000    Lick6
2452172.79113400      -23.17000000        2.58000000    Lick6
2452172.82042400      -25.81000000        2.69000000    Lick6
2452173.75498800      -29.44000000        2.84000000    Lick6
2452173.78526700      -23.79000000        2.86000000    Lick6
2452184.75188100       37.39000000        2.65000000    Lick6
2452184.78216000       30.28000000        2.69000000    Lick6
2452189.68436300      -18.27000000        2.81000000    Lick6
2452189.71366200      -28.97000000        2.78000000    Lick6
2452492.90711500       71.48000000        2.23000000    Lick8
2452492.91493500       58.79000000        2.14000000    Lick8
2452493.87690000        4.50000000        2.24000000    Lick8
2452493.88178000        2.19000000        2.11000000    Lick8
2452508.84243900       22.69000000        1.96000000    Lick8
2452508.84634900       17.24000000        2.08000000    Lick8
2452509.82978400       49.97000000        2.06000000    Lick8
2452509.83662500       49.33000000        2.07000000    Lick8
2452511.87965500      -56.00000000        2.10000000    Lick8
2452511.88551500      -60.89000000        2.17000000    Lick8
2452512.86797600        1.12000000        2.23000000    Lick8
2452512.87382600        0.97000000        1.85000000    Lick8
2452513.85530700       55.73000000        2.09000000    Lick8
2452513.86116700       54.70000000        2.00000000    Lick8
2452534.82436200       55.47000000        2.08000000    Lick8
2452535.77846000       34.18000000        1.86000000    Lick8
2452535.78530000       33.99000000        1.83000000    Lick8
2452812.98083300      -13.02000000        2.05000000    Lick8
2452812.98865400      -15.07000000        2.21000000    Lick8
2452813.96725000       52.50000000        1.83000000    Lick8
2452813.97311000       48.31000000        2.08000000    Lick8
2452890.66318700       58.93000000        6.31000000    Lick8
2452890.82823000       71.05000000        2.88000000    Lick8
2452890.85069000       61.54000000        2.61000000    Lick8
2452893.85951100       16.71000000        2.21000000    Lick8
2452894.77064800       59.16000000        2.21000000    Lick8
2452895.80385400       -5.37000000        2.04000000    Lick8
2452897.76382200      -11.06000000        1.93000000    Lick8
2453201.92032200      -25.85000000        2.40000000    Lick8
2453201.94278400      -37.59000000        2.61000000    Lick8
2453210.98935100        1.71000000        1.78000000    Lick8
2453211.95523800       55.76000000        1.77000000    Lick8
2453212.89378200       19.12000000        1.89000000    Lick8
2453250.90138800       15.23000000        2.08000000    Lick8
2453251.90921800      -40.22000000        2.53000000    Lick8
2453280.79097500       13.10000000        2.86000000    Lick8
2453280.79487500        3.38000000        2.22000000    Lick8
2453281.82414900      -51.64000000        2.14000000    Lick8
2453282.78799300       -3.12000000        2.15000000    Lick8
2453334.64031600       58.93000000        2.00000000    Lick8
2453337.63810800       -9.11000000        2.45000000    Lick8
2453360.66205200       47.23000000        2.40000000    Lick8
2453560.97085900      -37.01000000        2.51000000    Lick8
2453564.96573900      -48.67000000        2.51000000    Lick8
2453571.95842200       57.24000000        3.24000000    Lick8
2453571.97407400       57.35000000        3.27000000    Lick8
2453589.93279200      -18.36000000        2.97000000    Lick8
2453590.93618700      -37.15000000        2.78000000    Lick8
2453592.92581300       60.16000000        3.87000000    Lick8
2453593.94638600       -1.08000000        2.63000000    Lick8
2453594.89154300      -44.30000000        2.82000000    Lick8
2453594.91409400      -48.15000000        2.87000000    Lick8
2453596.95921300       57.21000000        3.21000000    Lick8
2453596.98189400       66.35000000        2.94000000    Lick8
2453636.72611900      -42.61000000        2.02000000    Lick8
2453637.74737800      -34.46000000        2.18000000    Lick8
2453866.97408000       21.40000000        2.75000000    Lick8
2453867.98086400       58.25000000        2.12000000    Lick8
2453895.97293700      -18.06000000        2.07000000    Lick8
2453896.98272600       49.25000000        1.97000000    Lick8
2453897.95203200       42.88000000        2.17000000    Lick8
2453923.94652800       -0.77000000        2.61000000    Lick8
2453923.96371900        7.28000000        2.49000000    Lick8
2453925.93851100        3.41000000        2.56000000    Lick8
2453925.95489200       13.01000000        2.67000000    Lick8
2453926.96475400       60.47000000        2.30000000    Lick8
2453926.98578600       75.88000000        2.45000000    Lick8
2453949.92874900      -47.64000000        3.01000000    Lick8
2453949.94645000      -39.37000000        2.98000000    Lick8
2453950.92854000      -20.94000000        3.01000000    Lick8
2453950.94589100      -13.70000000        3.15000000    Lick8
2453951.90140800       53.53000000        2.59000000    Lick8
2453951.91584900       55.40000000        2.58000000    Lick8
2453953.86753300      -24.40000000        2.26000000    Lick8
2453955.92602800       40.78000000        2.02000000    Lick8
2453957.81959900      -10.32000000        2.26000000    Lick8
2453962.81246600      -37.24000000        2.86000000    Lick8
2453962.82697600      -30.49000000        2.65000000    Lick8
2453963.80439100       -2.73000000        2.89000000    Lick8
2453963.81823100        1.79000000        3.20000000    Lick8
2453964.86933800       71.52000000        3.16000000    Lick8
2453964.88565900       69.14000000        3.10000000    Lick8
2453987.81223200      -39.77000000        2.17000000    Lick8
2453987.82111200      -44.58000000        2.03000000    Lick8
2453988.79583200      -44.85000000        2.25000000    Lick8
2453989.83237100       40.67000000        2.22000000    Lick8
2454046.71208700      -19.38000000        2.45000000    Lick8
2454047.68507800      -46.50000000        2.29000000    Lick8
2454049.68374300       61.02000000        2.73000000    Lick8
2454049.68910200       63.51000000        2.36000000    Lick8
2454071.63652300       23.83000000        2.21000000    Lick8
2454072.64287300      -51.73000000        2.20000000    Lick8
2454073.64263400      -28.69000000        2.47000000    Lick8
2454097.61498000      -20.18000000        2.48000000    Lick8
2454097.62500900      -12.53000000        2.59000000    Lick8
2454098.61516100      -48.96000000        2.46000000    Lick8
2454099.62142100       25.16000000        2.25000000    Lick8
2454102.61077800      -53.21000000        2.32000000    Lick8
2454103.61235000       -2.02000000        2.36000000    Lick8
2454311.89641000       62.82000000        2.20000000    Lick8
2454339.90882900      -51.91000000        2.24000000    Lick8
2454339.91379900      -52.01000000        1.94000000    Lick8
2454340.83151600       10.50000000        2.30000000    Lick8
2454340.83632600        6.66000000        2.13000000    Lick8
2454373.76056000      -50.25000000        2.15000000    Lick8
2454424.67933400      -38.53000000        1.79000000    Lick8
2454424.68468300      -37.51000000        1.99000000    Lick8
2454425.62271600       33.02000000        1.91000000    Lick8
2454623.97319400       14.81000000        2.92000000    Lick8
2454623.98034500       -7.13000000        2.19000000    Lick8
2454672.85694000        5.89000000        2.56000000    Lick8
2454672.88271200      -13.53000000        2.27000000    Lick8
2454672.90578400      -26.79000000        2.38000000    Lick8
2454672.92827500      -12.92000000        2.33000000    Lick8
2454694.94965600      -57.94000000        2.31000000    Lick8
2454783.66076900      -45.59000000        2.33000000    Lick8
2454785.61742800       63.18000000        2.37000000    Lick8
2455171.65373400       31.19000000        3.30000000    Lick8
2455171.66004400       30.15000000        3.74000000    Lick8
2455438.86476500      -23.83000000        2.21000000    Lick8
2455438.86745500      -21.14000000        2.26000000    Lick8
2455438.87027500      -21.00000000        2.32000000    Lick8
2455527.64739000      -14.98000000        1.95000000    Lick8
2455527.65789900      -27.59000000        1.88000000    Lick8
2455546.62301000        2.80000000        3.95000000    Lick8
2455546.62884900       26.81000000        2.73000000    Lick8
2455843.85107400       38.69000000        3.59000000    Lick8
2455844.76104300      -15.35000000        2.82000000    Lick8
2455846.74607000        3.57000000        2.43000000    Lick8
2450002.66170000      -26.80000000        3.00000000   Lick13
2450002.67438900      -30.99000000        2.18000000   Lick13
2450002.69001900      -28.20000000        2.08000000   Lick13
2450002.80525400      -31.81000000        2.00000000   Lick13
2450002.82185400      -35.46000000        2.16000000   Lick13
2450002.96051800      -38.53000000        2.55000000   Lick13
2450002.97418800      -37.44000000        2.66000000   Lick13
2450003.61674300       -7.86000000        2.00000000   Lick13
2450003.63236200      -11.56000000        1.94000000   Lick13
2450003.64799100      -10.13000000        2.08000000   Lick13
2450003.72220900       -1.55000000        1.80000000   Lick13
2450003.73782800       -4.08000000        1.67000000   Lick13
2450003.75247700       -0.49000000        1.64000000   Lick13
2450003.89212200       10.28000000        1.98000000   Lick13
2450003.90774100       10.63000000        2.09000000   Lick13
2450003.92239100       13.49000000        2.35000000   Lick13
2450004.60107300       58.93000000        1.53000000   Lick13
2450004.61279300       64.84000000        1.63000000   Lick13
2450004.62451200       61.31000000        1.80000000   Lick13
2450004.78466600       66.88000000        1.49000000   Lick13
2450004.79638500       69.27000000        1.56000000   Lick13
2450004.90770000       70.85000000        1.87000000   Lick13
2450004.91845000       72.56000000        1.85000000   Lick13
2450005.60396100       55.44000000        1.67000000   Lick13
2450005.61568100       53.99000000        1.54000000   Lick13
2450005.92328800       31.84000000        1.92000000   Lick13
2450005.93695700       29.21000000        1.98000000   Lick13
2450011.63591100      -25.97000000        2.60000000   Lick13
2450011.66130000      -33.16000000        2.51000000   Lick13
2450011.83121100      -22.16000000        2.56000000   Lick13
2450011.85367000      -30.65000000        2.49000000   Lick13
2450012.63000100       39.34000000        2.77000000   Lick13
2450012.65245900       34.80000000        2.97000000   Lick13
2450012.86240800       52.56000000        3.21000000   Lick13
2450012.88486700       49.69000000        4.32000000   Lick13
2450013.61725900       78.20000000        2.45000000   Lick13
2450013.64068800       77.01000000        2.78000000   Lick13
2450013.82817800       70.09000000        2.91000000   Lick13
2450013.84770700       67.82000000        3.90000000   Lick13
2450021.60897500       71.15000000        2.51000000   Lick13
2450021.63143400       82.04000000        2.35000000   Lick13
2450021.65389200       75.62000000        2.46000000   Lick13
2450021.67733100       63.95000000        2.30000000   Lick13
2450021.70271900       73.93000000        2.65000000   Lick13
2450021.72615800       79.21000000        4.05000000   Lick13
2450021.74959600       64.48000000        4.56000000   Lick13
2450023.59224800      -25.34000000        2.95000000   Lick13
2450023.61470700      -21.07000000        2.82000000   Lick13
2450023.63716500      -16.57000000        2.42000000   Lick13
2450023.66060400      -25.88000000        2.61000000   Lick13
2450023.68306200      -19.77000000        2.76000000   Lick13
2450023.70552100      -19.75000000        2.44000000   Lick13
2450023.72993900      -28.80000000        2.79000000   Lick13
2450024.63417000      -20.01000000        1.71000000   Lick13
2450024.65272900      -28.61000000        1.69000000   Lick13
2450024.72205400      -21.49000000        1.87000000   Lick13
2450024.73768300      -15.96000000        1.83000000   Lick13
2450024.81384800      -16.97000000        2.26000000   Lick13
2450024.82849700       -9.35000000        2.32000000   Lick13
2450025.61360500       59.25000000        2.61000000   Lick13
2450025.63703300       61.42000000        2.45000000   Lick13
2450025.70831800       56.23000000        2.50000000   Lick13
2450025.73077700       64.76000000        2.37000000   Lick13
2450025.75421500       61.52000000        2.68000000   Lick13
2450025.77667400       70.62000000        2.32000000   Lick13
2450026.60571800       79.57000000        4.31000000   Lick13
2450026.62622600       85.46000000        2.64000000   Lick13
2450026.64868500       83.89000000        2.95000000   Lick13
2450026.67212300       80.96000000        4.34000000   Lick13
2450026.69458100       85.32000000        3.62000000   Lick13
2450026.71802000       82.87000000        3.13000000   Lick13
2450026.74047800       68.01000000        2.89000000   Lick13
2450027.64080600       -5.40000000        2.51000000   Lick13
2450027.66228500        0.54000000        2.39000000   Lick13
2450027.68767300      -11.78000000        2.88000000   Lick13
2450027.70525200      -12.31000000        4.27000000   Lick13
2450027.73260000      -13.93000000        3.01000000   Lick13
2450027.75407800      -18.89000000        2.42000000   Lick13
2450027.77653700      -10.27000000        2.58000000   Lick13
2450028.59874900      -22.21000000        2.67000000   Lick13
2450028.62217800      -24.54000000        2.58000000   Lick13
2450028.64757600      -11.99000000        2.52000000   Lick13
2450028.67003400      -18.71000000        2.40000000   Lick13
2450028.69346300      -20.08000000        2.47000000   Lick13
2450028.71592100      -21.65000000        2.37000000   Lick13
2450028.73839000      -26.32000000        2.58000000   Lick13
2450028.76084800      -15.20000000        2.45000000   Lick13
2450028.78427600      -17.88000000        2.63000000   Lick13
2450029.60062900       34.02000000        2.21000000   Lick13
2450029.62308700       45.45000000        2.27000000   Lick13
2450029.69242200       45.03000000        2.49000000   Lick13
2450029.71488000       49.50000000        2.44000000   Lick13
2450029.73831900       47.19000000        2.43000000   Lick13
2450029.76174700       50.78000000        2.54000000   Lick13
2450030.59469700       86.06000000        3.01000000   Lick13
2450030.61520600       67.53000000        3.13000000   Lick13
2450030.63961400       62.36000000        3.52000000   Lick13
2450030.66500200       78.92000000        4.22000000   Lick13
2450030.68649100       77.63000000        3.08000000   Lick13
2450030.71187900       71.61000000        3.78000000   Lick13
2450030.73140700       67.68000000        3.25000000   Lick13
2450030.75484600       77.36000000        2.77000000   Lick13
2450030.82613000       72.25000000        2.64000000   Lick13
2450030.84955900       68.00000000        2.78000000   Lick13
2450031.65321000       19.08000000        2.77000000   Lick13
2450031.67664800        3.66000000        2.79000000   Lick13
2450031.69910700        7.82000000        2.78000000   Lick13
2450031.72059500       15.33000000        3.03000000   Lick13
2450031.74402400       14.18000000        3.08000000   Lick13
2450031.76648200        0.61000000        3.48000000   Lick13
2450032.59455100      -26.64000000        2.20000000   Lick13
2450032.61700900      -30.96000000        2.14000000   Lick13
2450032.63946700      -34.77000000        2.42000000   Lick13
2450032.66290600      -29.57000000        2.40000000   Lick13
2450032.68536400      -20.30000000        2.60000000   Lick13
2450032.70782200      -22.97000000        2.49000000   Lick13
2450033.60033600       17.71000000        2.26000000   Lick13
2450033.62279400       20.27000000        2.42000000   Lick13
2450033.64623200       22.12000000        2.37000000   Lick13
2450033.66869100       33.01000000        2.47000000   Lick13
2450033.69114900       22.39000000        2.70000000   Lick13
2450033.71360700       32.20000000        2.39000000   Lick13
2450033.73704500       33.01000000        2.36000000   Lick13
2450035.59237400       32.30000000        1.72000000   Lick13
2450035.60116400       27.97000000        1.95000000   Lick13
2450035.60897300       31.58000000        1.83000000   Lick13
2450040.75211700      -25.31000000        3.42000000   Lick13
2450041.59579800      -14.64000000        2.68000000   Lick13
2450041.61728600       -4.01000000        2.48000000   Lick13
2450041.68661100       -4.98000000        2.34000000   Lick13
2450041.71004900       -7.95000000        2.43000000   Lick13
2450041.73250700       -4.24000000        2.34000000   Lick13
2450041.75496500       -3.62000000        3.03000000   Lick13
2450043.63470000       76.15000000        2.50000000   Lick13
2450043.65910800       63.73000000        2.49000000   Lick13
2450044.63949600      -13.55000000        2.37000000   Lick13
2450044.66390400      -17.67000000        2.23000000   Lick13
2450045.59644600      -16.19000000        2.47000000   Lick13
2450045.62281400      -22.21000000        2.41000000   Lick13
2450046.66959500       53.19000000        3.09000000   Lick13
2450046.69010300       48.05000000        3.09000000   Lick13
2450046.71451100       63.42000000        2.71000000   Lick13
2450046.73794900       50.22000000        2.66000000   Lick13
2450048.64623600        8.86000000        3.56000000   Lick13
2450048.66888400       -8.47000000        3.65000000   Lick13
2450048.75079700      -11.27000000        5.22000000   Lick13
2450048.77901500       -0.55000000        5.32000000   Lick13
2450058.58065900      -13.03000000        1.86000000   Lick13
2450058.61190600       -9.30000000        4.07000000   Lick13
2450068.67056100       94.92000000        3.31000000   Lick13
2450068.69399900       81.93000000        2.95000000   Lick13
2450072.64675800       72.36000000        1.83000000   Lick13
2450073.67108400       30.39000000        2.88000000   Lick13
2450086.72852200        1.80000000        2.77000000   Lick13
2450087.58782800      -32.55000000        2.39000000   Lick13
2450088.61020000       11.95000000        1.87000000   Lick13
2450089.68334900       76.28000000        1.85000000   Lick13
2450090.65982600       29.48000000        2.21000000   Lick13
2450091.61189600      -30.42000000        1.79000000   Lick13
2450182.02133000       43.35000000        2.77000000   Lick13
2450215.96662700       57.71000000        3.10000000   Lick13
2450215.98908800       57.45000000        2.89000000   Lick13
2450224.98197900      106.02000000       11.89000000   Lick13
2450224.99565000      132.82000000       22.17000000   Lick13
2450231.97474900      -21.11000000        4.52000000   Lick13
2450232.95432200       60.67000000        3.82000000   Lick13
2450232.97776400       59.45000000        3.52000000   Lick13
2450233.99640100       75.33000000        3.92000000   Lick13
2450235.94090800      -22.44000000        3.13000000   Lick13
2450235.96434000      -25.45000000        3.06000000   Lick13
2450262.99307900       75.67000000        1.50000000   Lick13
2450298.92840500      -37.32000000        1.91000000   Lick13
2450304.89358100       60.87000000        1.80000000   Lick13
2450326.90224000       66.69000000        1.78000000   Lick13
2450441.65520600       41.09000000        2.82000000   Lick13
2450610.97202100       39.67000000        3.04000000   Lick13
2450611.95940800      -31.15000000        2.46000000   Lick13
2450645.84608400      -38.77000000        1.73000000   Lick13
2450655.92201600       43.29000000        1.88000000   Lick13
2450793.61834100      -20.61000000        1.82000000   Lick13
2453927.05242900       55.09211531        0.52202000    HIRES
2453982.84908700       14.80187339        0.63349840    HIRES
2454085.79746500      -57.29100685        0.68680450    HIRES
2454337.09317700       47.18309381        1.25000950    HIRES
2454339.04798600      -39.04752822        1.19829540    HIRES
2454398.85809500      -57.89155967        1.27149020    HIRES
2454806.77007200       48.62869592        1.31291760    HIRES
2454838.73161200      -56.20084816        1.34536170    HIRES
2454964.12884000       37.80455457        1.17322440    HIRES
2454984.09953900       27.64382173        1.16478310    HIRES
2454985.11785900       44.39449569        1.04621720    HIRES
2454986.11879900      -32.79088647        1.08878600    HIRES
2454987.11867900      -53.19144435        1.08046090    HIRES
2454988.11957900       19.89239292        1.20011960    HIRES
2454989.11453900       48.24799522        1.05943910    HIRES
2455015.05421800       23.87796743        1.03088580    HIRES
2455016.06846800      -49.96094516        0.95372570    HIRES
2455019.02183800       42.90030002        1.23301840    HIRES
2455027.03176800       55.67071062        1.11350560    HIRES
2455041.93028700      -52.90433523        1.27603200    HIRES
2455078.08320700       46.96600997        1.11523070    HIRES
2455106.76550600       31.17858304        1.36771910    HIRES
2455135.72720600      -18.94728185        1.27837200    HIRES
2455189.68936500      -56.32270804        1.27399280    HIRES
2455190.69351500      -23.71203582        1.38433730    HIRES
2455192.68788500       29.83850068        1.28659620    HIRES
2455379.09687300        8.66639615        1.08747840    HIRES
2455404.93073300      -27.27082484        1.32521780    HIRES
2455435.04776300      -52.64028997        1.21339790    HIRES
2455704.08125600       49.58369340        1.08196320    HIRES
2455729.11083600       48.40973628        1.17993530    HIRES
2455732.02879600      -37.65924088        0.79074950    HIRES
2455753.07419600      -48.34178811        1.09743150    HIRES
2455782.86090600      -30.91009879        1.27485570    HIRES
2455841.78334800      -52.72603793        1.34225030    HIRES
2456077.12984400       11.73617948        1.10110440    HIRES
2456477.10492800       -4.88480116        1.21795900    HIRES
2456529.88588900       11.63455714        1.19283410    HIRES
2456584.74135200       20.05318460        1.34988260    HIRES
2456639.68289300       21.81288785        1.22247090    HIRES
2456847.92615900      -54.10112957        1.08693220    HIRES
2456565.59182637   -33181.23713520        0.22802804    HARPS
2456565.71291757   -33172.59663510        0.18685585    HARPS
2456508.86016730   -33152.93515850        0.21474638    HARPS
2456468.93916017   -33131.75469970        0.19689485    HARPS
2456451.83999601   -33146.31581230        0.27497384    HARPS
2456508.80157008   -33149.30948930        0.24858476    HARPS
2456565.70119906   -33173.91949390        0.17664398    HARPS
2456565.66213739   -33177.14168510        0.20347447    HARPS
2456544.65833902   -33164.21058770        0.42798132    HARPS
2456540.67000248   -33144.88127240        0.26801799    HARPS
2456565.60745104   -33180.21052780        0.21671225    HARPS
2456565.68557440   -33175.05189880        0.18283341    HARPS
2456565.69729290   -33174.21753800        0.17526248    HARPS
2456565.59573254   -33181.63556980        0.19827548    HARPS
2456565.67776206   -33175.23674580        0.20129806    HARPS
2456544.59974463   -33169.24754370        0.30939985    HARPS
2456544.59193205   -33168.32393410        0.35897311    HARPS
2456544.63490127   -33166.41980750        0.28974747    HARPS
2456565.64651272   -33178.13725380        0.20047802    HARPS
2456565.65823122   -33178.67477700        0.19663593    HARPS
2456468.80242949   -33141.86870580        0.29889697    HARPS
2456508.78594415   -33147.13199820        0.29204158    HARPS
2456565.58401403   -33182.65768150        0.22298008    HARPS
2456544.61536980   -33167.95926390        0.25422837    HARPS
2456565.54104618   -33184.57835420        0.32736493    HARPS
2456565.53323385   -33185.03715230        0.32400445    HARPS
2456544.64271385   -33165.18923630        0.34374614    HARPS
2456508.79375712   -33147.82340060        0.26485290    HARPS
2456565.61916954   -33181.11544040        0.21078220    HARPS
2456468.79461631   -33143.39056380        0.20574602    HARPS
2456508.82891545   -33150.87856410        0.22266539    HARPS
2456508.82500897   -33149.45645170        0.22536930    HARPS
2456468.94306676   -33131.88715950        0.20261951    HARPS
2456565.63088805   -33179.52870450        0.20266525    HARPS
2456544.67787048   -33163.00614800        0.35872975    HARPS
2456508.86798027   -33153.25157150        0.23107505    HARPS
2456565.62307571   -33180.63261670        0.19767372    HARPS
2456565.56838936   -33183.81520380        0.23055896    HARPS
2456508.81328953   -33148.96036190        0.23080025    HARPS
2456565.65041889   -33178.11067030        0.18618983    HARPS
2456451.84780920   -33146.83918140        0.23134596    HARPS
2456565.57229553   -33183.29904350        0.23225739    HARPS
2456468.92744040   -33131.17831470        0.19834418    HARPS
2456565.53714002   -33186.00881130        0.37902802    HARPS
2456508.81719601   -33150.31215850        0.21720851    HARPS
2456565.67385589   -33175.66726380        0.19126647    HARPS
2456508.84844786   -33152.10990140        0.21547526    HARPS
2456565.70901140   -33174.14438770        0.17747459    HARPS
2456565.61135721   -33180.73740110        0.20812881    HARPS
2456468.78680313   -33141.99105050        0.25866669    HARPS
2456508.83672841   -33150.82762600        0.23407058    HARPS
2456508.88751267   -33153.85059770        0.26170089    HARPS
2456540.67781511   -33143.82774190        0.26935192    HARPS
2456508.85626082   -33152.35629900        0.23241333    HARPS
2456565.54495235   -33184.29578200        0.28123637    HARPS
2456565.52932768   -33185.10204680        0.33537184    HARPS
2456508.87188675   -33154.19634620        0.25898034    HARPS
2456506.82879477   -33146.00503960        0.45542301    HARPS
2456508.84454138   -33150.61337690        0.22678083    HARPS
2456540.69344037   -33142.62599020        0.33968743    HARPS
2456508.89141915   -33154.75020540        0.24348694    HARPS
2456544.60755722   -33168.77640650        0.26005463    HARPS
2456565.56057703   -33183.50914630        0.25055536    HARPS
2456565.66994972   -33176.35400130        0.21083626    HARPS
2456565.63479422   -33180.20390750        0.19421111    HARPS
2456565.72854224   -33171.38591980        0.18205185    HARPS
2456565.73635457   -33170.17975810        0.19781360    HARPS
2456544.65052644   -33164.12809490        0.38279903    HARPS
2456565.55667086   -33183.66623920        0.28353997    HARPS
2456508.80547656   -33149.39612990        0.23786705    HARPS
2456508.87969971   -33154.21486090        0.24437250    HARPS
2456544.62708868   -33166.62326370        0.28962370    HARPS
2456565.71682373   -33171.31298220        0.18260607    HARPS
2456506.82098179   -33145.37049310        0.43683307    HARPS
2456544.66615161   -33162.29574060        0.53808878    HARPS
2456508.78203767   -33145.67878050        0.30715459    HARPS
2456565.55276469   -33184.83426110        0.25512250    HARPS
2456565.59963871   -33181.33214430        0.21083252    HARPS
2456540.68562774   -33142.73997860        0.29968848    HARPS
2456451.83608941   -33146.02211010        0.27942640    HARPS
2456468.91962722   -33130.96970780        0.20109784    HARPS
2456468.91181404   -33131.35048970        0.21886690    HARPS
2456508.77422471   -33146.08068430        0.28668164    HARPS
2456565.58010787   -33182.01566960        0.22572016    HARPS
2456468.81024267   -33140.92283060        0.38978918    HARPS
2456468.93134699   -33131.24097150        0.19945020    HARPS
2456565.72463607   -33171.25168620        0.17453748    HARPS
2456565.63870038   -33178.83546550        0.19704689    HARPS
2456544.61927610   -33168.49204340        0.26219977    HARPS
2456565.68948056   -33174.95834240        0.18376305    HARPS
2456544.67396419   -33163.23594820        0.41983695    HARPS

